Intergenerational cross-subsidies in UK Collective Defined Contribution (CDC) funds

We evaluate the performance and level of intergenerational cross-subsidy in flat-accrual and dynamic-accrual collective defined contribution (CDC) schemes which have been designed to be compatible with UK legislation. In the flat-accrual scheme, all members accrue the benefits at the same rate irrespective of age. This captures the most significant feature of the Royal Mail Collective Pension Plan, which is currently the only UK CDC scheme. The dynamic-accrual schemes seeks to reduce intergenerational cross-subsidies by varying the rate of benefit-accrual in accordance to the age of members and the current funding level. We find that these CDC schemes can often be successful in smoothing pension outcomes post-retirement while outperforming a defined contribution scheme followed by annuity purchase at the point of retirement. However, this out-performance is not guaranteed in a flat-accrual scheme and there is little smoothing of projected pension outcomes before retirement. There are significant intergenerational cross-subsidies in the flat-accrual scheme. These qualitatively mirror the cross-subsidies seen in existing defined benefit schemes, but we find the magnitude of the cross-subsidies is much larger in flat accrual CDC schemes. The dynamic-accrual scheme design is intended to reduce such cross-subsidies, but we find they still arise due to the approximate pricing methodology used to determine the benefits accrued by each contribution. Although the cross-subsidies tend to cancel out over time, in any given year they can be large. Thus, the benefits accrued by contributions should be calculated rigorously to reduce cross-subsidies.

==> CPI0/_details.txt <==
{
    "ProviderSimulation": {
        "n_scenarios": 1000,
        "economicModel": {
            "type": "PPIEconomicModel",
            "stockGrowth": 0.0772897467348904,
            "wageGrowth": 0.0383449999999999,
            "cpiGrowth": 0.020000331698054402,
            "bondGrowth": 0.043589746734890404,
            "stockVol": 0.15321105711700755
        },
        "funds": {
            "Variable": {
                "type": "VariableBenefitCDCSimulation",
                "target_increment": 0.0,
                "upper_margin": 0.05,
                "lower_margin": 0,
                "beta": null,
                "alpha": 0.048434549928864784,
                "d": 0.0,
                "strategy": {
                    "type": "TimeBasedStrategy",
                    "proportion_at_time": [
                        1.0,
                        1.0,
                        0.9989873566068175,
                        0.9970997406189216,
                        0.9944596373461464,
                        0.9911766753192317,
                        0.9873494926793797,
                        0.9830672335682284,
                        0.9784107450818822,
                        0.9734535302860376,
                        0.9682625009463721,
                        0.9628985653652472,
                        0.957417080189366,
                        0.9518681909150136,
                        0.9462970821948975,
                        0.9407441573439247,
                        0.935245164565551,
                        0.9298312869734362,
                        0.9245292123622327,
                        0.9193611985364785,
                        0.9143451489183324,
                        0.9094947122515625,
                        0.9048326493459137,
                        0.9003699765906414,
                        0.8961090273044561,
                        0.892045768270949,
                        0.8881715730983062,
                        0.8844745918267908,
                        0.8809408135812099,
                        0.8775548898338208,
                        0.8743007658679742,
                        0.8711621547685484,
                        0.8681228809204589,
                        0.8651671154174024,
                        0.8622795168174424,
                        0.8594452914513129,
                        0.8566501888744537,
                        0.8538804477339915,
                        0.8511227056385751,
                        0.8483638840671252,
                        0.8455910564391014,
                        0.8428030368898162,
                        0.8400359096901997,
                        0.8373210714751536,
                        0.8346855982762967,
                        0.8321525342477372,
                        0.8297411237180401,
                        0.827467004475203,
                        0.825342377377461,
                        0.8233761651387979,
                        0.8215741712458974,
                        0.8199392481994487,
                        0.818471482561501,
                        0.8171684024490006,
                        0.8160252112189899,
                        0.8150350489490472,
                        0.8141892811496566,
                        0.8134778117726609,
                        0.8128894153625942,
                        0.8124120809673769,
                        0.8120333586174755,
                        0.8117406977295895,
                        0.8115177987032324,
                        0.8113506630549451,
                        0.8112274248646296,
                        0.8111381724693466,
                        0.811074760782884,
                        0.8110306163165538,
                        0.811000538405294,
                        0.8109805011805706,
                        0.8109674614177353,
                        0.810959177414527,
                        0.8109540431045619,
                        0.8109509403011884,
                        0.8109491128646402,
                        0.8109480643911552,
                        0.8109474786120386,
                        0.8109471600292082,
                        0.8109469914215865,
                        0.8109469046196673,
                        0.8109468611756608,
                        0.8109468400587033,
                        0.8109468301108491,
                        0.8109468255894404,
                        0.8109468236268662,
                        0.810946822833557,
                        0.8109468225560408,
                        0.8109468224961501,
                        0.8109468225220188,
                        0.8109468225772879,
                        0.8109468226388641,
                        0.8109468226978663,
                        0.8109468227512922,
                        0.8109468227984764,
                        0.8109468228396325,
                        0.8109468228752699,
                        0.8109468229059674,
                        0.8109468229323195,
                        0.8109468229548608,
                        0.8109468229740713,
                        0.8066033072361678,
                        0.8018532099758595,
                        0.796746389447797,
                        0.7913292398565686,
                        0.7856447802773674,
                        0.7797326768140161,
                        0.773629202523928,
                        0.7673671394568711,
                        0.7609756272806413,
                        0.754479963436358,
                        0.7479013605500674,
                        0.7412566678407604,
                        0.7345580645494043,
                        0.727812734702252,
                        0.7210225339725687,
                        0.7141836604629374,
                        0.7072863421754615,
                        0.7003145539470487,
                        0.6932457761763576,
                        0.6860508057369658,
                        0.6786936267414424,
                        0.6711313446184652,
                        0.6632933739159699,
                        0.6551066610535999,
                        0.6464952544647156,
                        0.6373798176637391,
                        0.6276770856782156,
                        0.6172992827748868,
                        0.6061535480985586,
                        0.5941414614230416,
                        0.5811588329219579,
                        0.5670960328767476,
                        0.551839309377351,
                        0.5352738137028019,
                        0.5172895038447894,
                        0.49779178006765273,
                        0.47671976756173245,
                        0.4540767852003204,
                        0.42997992574111993,
                        0.40473891436086856,
                        0.37897810953051614,
                        0.35312473218147605,
                        0.3272178639866372,
                        0.30130493722913787,
                        0.2754434853931056,
                        0.2497033059862548,
                        0.22416911728716285,
                        0.19894379634752848,
                        0.1741522864096723,
                        0.14994623710927235,
                        0.12650937618803842,
                        0.10406346118541478,
                        0.08287435595054264,
                        0.06325717766351543,
                        0.045578330729511084,
                        0.030250124844135605,
                        0.01770976968899877,
                        0.008367357210737376,
                        0.0024943303812175743,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        NaN,
                        NaN,
                        NaN,
                        NaN,
                        NaN,
                        NaN,
                        NaN,
                        NaN,
                        NaN,
                        NaN,
                        NaN,
                        NaN
                    ]
                },
                "retirement_age": 65,
                "min_age": 25,
                "oldest_at_start": 64,
                "fund_size": Infinity,
                "valuation_mortality_model": "s1pma.xls",
                "simulation_mortality_model": "None",
                "generations": 150,
                "closure_date": 100
            },
            "Fixed": {
                "type": "FixedBenefitCDCSimulation",
                "target_increment": 0.0,
                "upper_margin": 0.05,
                "lower_margin": 0,
                "beta": 80,
                "alpha": null,
                "d": 0.0,
                "strategy": {
                    "type": "LifestyleStrategy",
                    "initial_proportion_risky": 1.0,
                    "end_lifestyling": 85,
                    "begin_lifestyling": 65,
                    "retirement_proportion_risky": 0.0
                },
                "retirement_age": 65,
                "min_age": 25,
                "oldest_at_start": 64,
                "fund_size": Infinity,
                "valuation_mortality_model": "s1pma.xls",
                "simulation_mortality_model": "None",
                "generations": 150,
                "closure_date": 100
            },
            "Statistically calibrated": {
                "type": "StatisticallyCalibratedCDCSimulation",
                "target_increment": 0.0,
                "upper_margin": 0.05,
                "lower_margin": 0,
                "beta": null,
                "alpha": 0.048434549928864784,
                "d": 0.0,
                "strategy": {
                    "type": "TimeBasedStrategy",
                    "proportion_at_time": [
                        1.0,
                        1.0,
                        0.9989873566068175,
                        0.9970997406189216,
                        0.9944596373461464,
                        0.9911766753192317,
                        0.9873494926793797,
                        0.9830672335682284,
                        0.9784107450818822,
                        0.9734535302860376,
                        0.9682625009463721,
                        0.9628985653652472,
                        0.957417080189366,
                        0.9518681909150136,
                        0.9462970821948975,
                        0.9407441573439247,
                        0.935245164565551,
                        0.9298312869734362,
                        0.9245292123622327,
                        0.9193611985364785,
                        0.9143451489183324,
                        0.9094947122515625,
                        0.9048326493459137,
                        0.9003699765906414,
                        0.8961090273044561,
                        0.892045768270949,
                        0.8881715730983062,
                        0.8844745918267908,
                        0.8809408135812099,
                        0.8775548898338208,
                        0.8743007658679742,
                        0.8711621547685484,
                        0.8681228809204589,
                        0.8651671154174024,
                        0.8622795168174424,
                        0.8594452914513129,
                        0.8566501888744537,
                        0.8538804477339915,
                        0.8511227056385751,
                        0.8483638840671252,
                        0.8455910564391014,
                        0.8428030368898162,
                        0.8400359096901997,
                        0.8373210714751536,
                        0.8346855982762967,
                        0.8321525342477372,
                        0.8297411237180401,
                        0.827467004475203,
                        0.825342377377461,
                        0.8233761651387979,
                        0.8215741712458974,
                        0.8199392481994487,
                        0.818471482561501,
                        0.8171684024490006,
                        0.8160252112189899,
                        0.8150350489490472,
                        0.8141892811496566,
                        0.8134778117726609,
                        0.8128894153625942,
                        0.8124120809673769,
                        0.8120333586174755,
                        0.8117406977295895,
                        0.8115177987032324,
                        0.8113506630549451,
                        0.8112274248646296,
                        0.8111381724693466,
                        0.811074760782884,
                        0.8110306163165538,
                        0.811000538405294,
                        0.8109805011805706,
                        0.8109674614177353,
                        0.810959177414527,
                        0.8109540431045619,
                        0.8109509403011884,
                        0.8109491128646402,
                        0.8109480643911552,
                        0.8109474786120386,
                        0.8109471600292082,
                        0.8109469914215865,
                        0.8109469046196673,
                        0.8109468611756608,
                        0.8109468400587033,
                        0.8109468301108491,
                        0.8109468255894404,
                        0.8109468236268662,
                        0.810946822833557,
                        0.8109468225560408,
                        0.8109468224961501,
                        0.8109468225220188,
                        0.8109468225772879,
                        0.8109468226388641,
                        0.8109468226978663,
                        0.8109468227512922,
                        0.8109468227984764,
                        0.8109468228396325,
                        0.8109468228752699,
                        0.8109468229059674,
                        0.8109468229323195,
                        0.8109468229548608,
                        0.8109468229740713,
                        0.8066033072361678,
                        0.8018532099758595,
                        0.796746389447797,
                        0.7913292398565686,
                        0.7856447802773674,
                        0.7797326768140161,
                        0.773629202523928,
                        0.7673671394568711,
                        0.7609756272806413,
                        0.754479963436358,
                        0.7479013605500674,
                        0.7412566678407604,
                        0.7345580645494043,
                        0.727812734702252,
                        0.7210225339725687,
                        0.7141836604629374,
                        0.7072863421754615,
                        0.7003145539470487,
                        0.6932457761763576,
                        0.6860508057369658,
                        0.6786936267414424,
                        0.6711313446184652,
                        0.6632933739159699,
                        0.6551066610535999,
                        0.6464952544647156,
                        0.6373798176637391,
                        0.6276770856782156,
                        0.6172992827748868,
                        0.6061535480985586,
                        0.5941414614230416,
                        0.5811588329219579,
                        0.5670960328767476,
                        0.551839309377351,
                        0.5352738137028019,
                        0.5172895038447894,
                        0.49779178006765273,
                        0.47671976756173245,
                        0.4540767852003204,
                        0.42997992574111993,
                        0.40473891436086856,
                        0.37897810953051614,
                        0.35312473218147605,
                        0.3272178639866372,
                        0.30130493722913787,
                        0.2754434853931056,
                        0.2497033059862548,
                        0.22416911728716285,
                        0.19894379634752848,
                        0.1741522864096723,
                        0.14994623710927235,
                        0.12650937618803842,
                        0.10406346118541478,
                        0.08287435595054264,
                        0.06325717766351543,
                        0.045578330729511084,
                        0.030250124844135605,
                        0.01770976968899877,
                        0.008367357210737376,
                        0.0024943303812175743,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        0.0,
                        NaN,
                        NaN,
                        NaN,
                        NaN,
                        NaN,
                        NaN,
                        NaN,
                        NaN,
                        NaN,
                        NaN,
                        NaN,
                        NaN
                    ]
                },
                "retirement_age": 65,
                "min_age": 25,
                "oldest_at_start": 64,
                "fund_size": Infinity,
                "valuation_mortality_model": "s1pma.xls",
                "simulation_mortality_model": "None",
                "generations": 150,
                "closure_date": 100
            },
            "Age-based": {
                "type": "FixedBenefitCDCSimulation",
                "target_increment": 0.0,
                "upper_margin": 0.05,
                "lower_margin": 0,
                "beta": null,
                "alpha": 0.048434549928864784,
                "d": 0.035,
                "strategy": {
                    "type": "LifestyleStrategy",
                    "initial_proportion_risky": 1.0,
                    "end_lifestyling": 85,
                    "begin_lifestyling": 65,
                    "retirement_proportion_risky": 0.0
                },
                "retirement_age": 65,
                "min_age": 25,
                "oldest_at_start": 64,
                "fund_size": Infinity,
                "valuation_mortality_model": "s1pma.xls",
                "simulation_mortality_model": "None",
                "generations": 150,
                "closure_date": 100
            },
            "Annuity": {
                "type": "AnnuitySimulation",
                "alpha": 0.048434549928864784,
                "d": 0.0,
                "strategy": {
                    "type": "LifestyleStrategy",
                    "initial_proportion_risky": 1.0,
                    "end_lifestyling": 65,
                    "begin_lifestyling": 55,
                    "retirement_proportion_risky": 0.0
                },
                "retirement_age": 65,
                "min_age": 25,
                "oldest_at_start": 64,
                "fund_size": Infinity,
                "valuation_mortality_model": "s1pma.xls",
                "simulation_mortality_model": "None",
                "generations": 150,
                "closure_date": 100
            },
            "Tontine": {
                "type": "TontineSimulation",
                "alpha": 0.048434549928864784,
                "d": 0.0,
                "strategy": {
                    "type": "LifestyleStrategy",
                    "initial_proportion_risky": 1.0,
                    "end_lifestyling": 65,
                    "begin_lifestyling": 55,
                    "retirement_proportion_risky": 0.3
                },
                "retirement_age": 65,
                "min_age": 25,
                "oldest_at_start": 64,
                "fund_size": Infinity,
                "valuation_mortality_model": "s1pma.xls",
                "simulation_mortality_model": "None",
                "generations": 150,
                "closure_date": 100
            },
            "Drawdown": {
                "type": "DrawdownSimulation",
                "alpha": 0.048434549928864784,
                "d": 0.0,
                "strategy": {
                    "type": "LifestyleStrategy",
                    "initial_proportion_risky": 1.0,
                    "end_lifestyling": 65,
                    "begin_lifestyling": 55,
                    "retirement_proportion_risky": 0.3
                },
                "retirement_age": 65,
                "min_age": 25,
                "oldest_at_start": 64,
                "fund_size": Infinity,
                "valuation_mortality_model": "s1pma.xls",
                "simulation_mortality_model": "None",
                "generations": 150,
                "closure_date": 100
            }
        }
    }
}
